Semi-Supervised Learning with Deep Generative Models

The ever-increasing size of modern data sets combined with the difficulty of obtaining label information has made semi-supervised learning one of the problems of significant practical importance in modern data analysis. We revisit the approach to semi-supervised learning with generative models and develop new models that allow for effective generalisation from small labelled data sets to large unlabelled ones. Generative approaches have thus far been either inflexible, inefficient or non-scalable. We show that deep generative models and approximate Bayesian inference exploiting recent advances in variational methods can be used to provide significant improvements, making generative approaches highly competitive for semi-supervised learning.

==> figures/analogies_mnist/0_idx.txt <==
 7910
 8150
 3623
 2645
 4066
 9660
 5083
  948
 2595
    2


==> figures/analogies_svhn/0_idx.txt <==
 2439
  820
 6590
24106
23978
18466
  191
20638
 8496
 8779


==> nips2014-semisupervised copy/figures/analogies_mnist/0_idx.txt <==
 7910
 8150
 3623
 2645
 4066
 9660
 5083
  948
 2595
    2


==> nips2014-semisupervised copy/figures/analogies_svhn/0_idx.txt <==
 2439
  820
 6590
24106
23978
18466
  191
20638
 8496
 8779


==> nips2014-semisupervised copy/plan.txt <==
Semi-Supervised Learning with Deep Varational Auto-Encoders
================

=== PLAN ===

Points of paper:
 - Novel stoch. VI approach to semi-supervised learning using Auto-Encoding VI
 - Beat other semi-supervised methods on MNIST
 - Pictures of analogies


=== RELATED SEMI-SUPERVISED LEARNING LITERATURE ===

[Erhan10] explains why unsupervised pre-training helps deep learning.
In [Ranzato08] the weights in each layer are trained by jointly optimizing unsupervised (auto-encoder) and supervised (classification) objectives.
In [Larochelle08], Discriminative Restricted Boltzmann Machines model the joint distribution of an input vector and the target class.
In [Weston08], the weights of all layers are trained by minimizing the combined loss function of a global supervised task and a Semi-Supervised Embedding as a regularizer.

Some semi-supervised methods make use of ‘cluster assumption’, i.e. that the decision boundary should lie in low-density regions [Chapelle05].
Deep Semi-Supervised Embedding [Weston08] learns a deep classifier, which is regularised with all (labeled+unlabeled) datapoints by encouraging similar datapoints (with same class label) to have similar hidden-unit activations, while pulling away from some random unlabeled datapoint. 

State of the art (?): the Manifold Tangent Classifier (MTC) [Rifai11] trains contrastive auto-encoders to learn the manifold on which the data lies. It then uses Tangent Prop to train a classifier that is approximately invariant to local perturbations along the manifold.

In [Lee13], the authors employ Pseudo-Label (PL), a rediscovery of Entropy Regularization [Grandvalet06] for semi-supervised learning. By minimizing the conditional entropy of the class labels for the unlabeled datapoints, the method favors a low-density separation between classes, a commonly assumed prior for semi-supervised learning [Chapelle05].  The Pseudo-Label method is combined with dropout and Denoising AE to boost performance.
HOWEVER the experimental results are invalid since hyper-parameters were tuned on a (large) validation set.

=== REFERENCES ===

[Erhan10] Erhan, D., Bengio, Y., Courville, A., Manzagol, P. A., Vincent, P., and Bengio, S. Why does unsupervised pre-training help deep learning?. The Journal of Machine Learning Research, 2010, 11: 625-660.

[Ranzato08] Ranzato, M., and Szummer, M. Semi-supervised learn- ing of compact document representations with deep networks. In Proceedings of the 25th international conference on Machine learning. ACM, 2008. p. 792- 799.

[Larochelle08] Larochelle, H., and Bengio, Y. Classification using discriminative restricted Boltzmann machines. In Proceedings of the 25th international conference on Machine learning. ACM, 2008. p. 536-543.

[Weston08] Weston, J., Ratle, F., and Collobert, R. Deep learning via semi-supervised embedding. In Proceedings of the 25th international conference on Machine learn- ing. ACM, 2008. p. 1168-1175.

[Lee13] Lee, Dong-Hyun. Pseudo-label: The simple and efficient semi-supervised learning method for deep neural networks. In: Workshop on Challenges in Representation Learning, ICML. 2013.

[Grandvalet06] Yves Grandvalet and Yoshua Bengio, Entropy Regularization, In: Semi-Supervised Learning, pages 151–168, MIT Press, 2006.

[Chapelle05] Chapelle, O. Zien, A. Semi-supervised classification by low density separation. 2004.

[Weston08] Weston, J., Ratle, F., and Collobert, R. Deep learning via semi-supervised embedding. In Proceedings of the 25th international conference on Machine learn- ing. ACM, 2008. p. 1168-1175.

[Rifai11] Rifai, S., Dauphin, Y., Vincent, P., Bengio, Y., and Muller, X. The manifold tangent classifier. Advances in Neural Information Processing Systems, 2011, 24: 2294-2302.


=== OVERVIEW OF EXPERIMENTS PLAN ===

1. Beat all on semi-supervised MNIST tasks (see table 2 of [Lee13] for comparison of methods)
Variants of our algorithm:
 - Purely discriminative: train p(y|x) using just training data
 - Purely generative: train q(y|x), q(z|y,x) and p(x,y,z) using auto-encoding VB. Use q(y|x) as classifier
 - Disc+Gen: train discriminative and generative models jointly where p(y|x) and q(y|x) share weights. Use ‘lambda’ factor to balance importance.

2. Pictures of analogies (trained with fully observed class labels datasets) 
 - MNIST
 - Labeled Faces in the Wild

3. ? Beat Manifold Tangent Classifier on fully observed MNIST ?

=== CODE PLAN ===

1. Learning procedure for semi-supervised task

NOTE: If needed, the outermost expectation of E_q(y|x)[E_q(z|y,x)[log p(x,y,z)]] can be computed analytically (instead of by sampling) to the variance.

=== RESULTS:

See results.

Mon 19-5 17:08: Found bug in VAE_YZ_X: logpy contributed too much to logpx (summed logpz added to each element of logpx)
Fixed, but uncertain what effect is.
=> Effect: results (and hyperparameters) now make much more sense




==> plan.txt <==
Semi-Supervised Learning with Deep Varational Auto-Encoders
================

=== PLAN ===

Points of paper:
 - Novel stoch. VI approach to semi-supervised learning using Auto-Encoding VI
 - Beat other semi-supervised methods on MNIST
 - Pictures of analogies


=== RELATED SEMI-SUPERVISED LEARNING LITERATURE ===

[Erhan10] explains why unsupervised pre-training helps deep learning.
In [Ranzato08] the weights in each layer are trained by jointly optimizing unsupervised (auto-encoder) and supervised (classification) objectives.
In [Larochelle08], Discriminative Restricted Boltzmann Machines model the joint distribution of an input vector and the target class.
In [Weston08], the weights of all layers are trained by minimizing the combined loss function of a global supervised task and a Semi-Supervised Embedding as a regularizer.

Some semi-supervised methods make use of ‘cluster assumption’, i.e. that the decision boundary should lie in low-density regions [Chapelle05].
Deep Semi-Supervised Embedding [Weston08] learns a deep classifier, which is regularised with all (labeled+unlabeled) datapoints by encouraging similar datapoints (with same class label) to have similar hidden-unit activations, while pulling away from some random unlabeled datapoint. 

State of the art (?): the Manifold Tangent Classifier (MTC) [Rifai11] trains contrastive auto-encoders to learn the manifold on which the data lies. It then uses Tangent Prop to train a classifier that is approximately invariant to local perturbations along the manifold.

In [Lee13], the authors employ Pseudo-Label (PL), a rediscovery of Entropy Regularization [Grandvalet06] for semi-supervised learning. By minimizing the conditional entropy of the class labels for the unlabeled datapoints, the method favors a low-density separation between classes, a commonly assumed prior for semi-supervised learning [Chapelle05].  The Pseudo-Label method is combined with dropout and Denoising AE to boost performance.
HOWEVER the experimental results are invalid since hyper-parameters were tuned on a (large) validation set.

=== REFERENCES ===

[Erhan10] Erhan, D., Bengio, Y., Courville, A., Manzagol, P. A., Vincent, P., and Bengio, S. Why does unsupervised pre-training help deep learning?. The Journal of Machine Learning Research, 2010, 11: 625-660.

[Ranzato08] Ranzato, M., and Szummer, M. Semi-supervised learn- ing of compact document representations with deep networks. In Proceedings of the 25th international conference on Machine learning. ACM, 2008. p. 792- 799.

[Larochelle08] Larochelle, H., and Bengio, Y. Classification using discriminative restricted Boltzmann machines. In Proceedings of the 25th international conference on Machine learning. ACM, 2008. p. 536-543.

[Weston08] Weston, J., Ratle, F., and Collobert, R. Deep learning via semi-supervised embedding. In Proceedings of the 25th international conference on Machine learn- ing. ACM, 2008. p. 1168-1175.

[Lee13] Lee, Dong-Hyun. Pseudo-label: The simple and efficient semi-supervised learning method for deep neural networks. In: Workshop on Challenges in Representation Learning, ICML. 2013.

[Grandvalet06] Yves Grandvalet and Yoshua Bengio, Entropy Regularization, In: Semi-Supervised Learning, pages 151–168, MIT Press, 2006.

[Chapelle05] Chapelle, O. Zien, A. Semi-supervised classification by low density separation. 2004.

[Weston08] Weston, J., Ratle, F., and Collobert, R. Deep learning via semi-supervised embedding. In Proceedings of the 25th international conference on Machine learn- ing. ACM, 2008. p. 1168-1175.

[Rifai11] Rifai, S., Dauphin, Y., Vincent, P., Bengio, Y., and Muller, X. The manifold tangent classifier. Advances in Neural Information Processing Systems, 2011, 24: 2294-2302.


=== OVERVIEW OF EXPERIMENTS PLAN ===

1. Beat all on semi-supervised MNIST tasks (see table 2 of [Lee13] for comparison of methods)
Variants of our algorithm:
 - Purely discriminative: train p(y|x) using just training data
 - Purely generative: train q(y|x), q(z|y,x) and p(x,y,z) using auto-encoding VB. Use q(y|x) as classifier
 - Disc+Gen: train discriminative and generative models jointly where p(y|x) and q(y|x) share weights. Use ‘lambda’ factor to balance importance.

2. Pictures of analogies (trained with fully observed class labels datasets) 
 - MNIST
 - Labeled Faces in the Wild

3. ? Beat Manifold Tangent Classifier on fully observed MNIST ?

=== CODE PLAN ===

1. Learning procedure for semi-supervised task

NOTE: If needed, the outermost expectation of E_q(y|x)[E_q(z|y,x)[log p(x,y,z)]] can be computed analytically (instead of by sampling) to the variance.

=== RESULTS:

See results.

Mon 19-5 17:08: Found bug in VAE_YZ_X: logpy contributed too much to logpx (summed logpz added to each element of logpx)
Fixed, but uncertain what effect is.
=> Effect: results (and hyperparameters) now make much more sense



